Do accretion-powered stellar winds help spin down T Tauri stars?

How T Tauri stars remain slowly rotating while still accreting material is a long-standing puzzle. Current models suggest that these stars may lose angular momentum through magnetospheric ejections of disk material (MEs) and accretion-powered stellar winds (APSWs). The individual contribution of each mechanism to the stellar spin evolution, however, is unclear. We explore how these two scenarios could be distinguished by applying stellar spin models to near-term observations. We produce synthetic stellar populations of accreting Class II stars with spreads in the parameters governing the spin-down processes and find that an APSW strongly affects the ratio of the disk truncation radius to the corotation radius, $\mathcal{R} = R_\mathrm{t}/R_\mathrm{co}$. The ME and APSW scenarios are distinguished to high confidence when at least $N_\mathrm{crit}\gtrsim 250$ stars have values measured for $\mathcal{R}$. Newly developed lightcurve analysis methods enable measuring $\mathcal{R}$ for enough stars to distinguish the spin-down scenarios in the course of upcoming observing campaigns.

==> response.txt <==
We thank the referee for additional comments that have motivated us to improve and clarify several parts of our revised manuscript.
We have identified an important oversight in the boundary conditions assumed for our model.
An additional minor change is that we changed the stellar masses in Fig. 2 and Bstar in Fig. 1 to be consistent with the other plots.  Below we respond in detail to the individual points.

=========================

The revised version has provided some modifications to the initial text, as well as new figures, but I am still confused about how the results are presented.  All the work here is based on Ireland’s torque formulations. But their table 1 shows simulations with W of a few 10^-3, in agreement with the fact that APSW seem to have a negligible influence in their simulations. The problem I see here, is that the dependence rA(M_wind), as measured in the simulations, has no reason to hold for a larger mass flux used here. This falls somewhat under the general new remark that the authors have made p5 « it is not ruled out that the proposed torque relations could change on a wider parameter range. ». So, a reasonable argument for using these expressions is still missing here and my main concern remains the same: how come a tiny APSW can balance the accretion torque?


> Response:
We have identified an important oversight in the boundary conditions assumed for our model that, on the one hand, does not significantly change our results on Ncrit, but has important consequences for the question raised by the referee.
In our model, we forgot to include a switch that prevents the truncation radius from becoming smaller than the stellar radius (as it is suggested in Ireland+2022).
In the new version, these parameter combinations resulting in Rt<Rstar are excluded.
As a result, the equilibrium values located in State 1 disappear, and we only have equilibrium solutions located in State 2, in accordance with the discussion in previous studies (the APSW alone cannot counteract the spin-up torque) and the referee's question (updated in the second paragraph is Sec.2.2).
Especially for high accretion rates ~10^-7Msun/yr and small magnetic field strengths ~0.1kG, we find Rt<Rstar. 
The majority of stars, however, are located in the range of 10^-10<Mdot<10^-8Msun/yr, and are not affected by the changes.
As a result, the implications for the values of Ncrit are small.
After recalculation, we find Ncrit increases by ~10%.
The respective values are adjusted in the manuscript in the appendix and the conclusion, as well as in Sec.3.

We have moved the discussion on the different APSW models to Sec.4.1 and recalculated the values of Ncrit, including the model of Matt+2012/Gallet+2019. 
In addition, we have added a section in the Appendix comparing the two wind models in detail (Appendix A).
We show the relative strength of the APSW torque.
In the parameter range in which the majority of stars are located, the average difference between the wind models is roughly ~10% (see new Fig.A.1).
For very high and low accretion rates, the difference becomes larger.
At low accretion rates, the MEs are the dominant factor for calculating the equilibrium values of R (see also Fig.A.2).
High accretion rates >3x10^-8, on the other hand, are not expected to affect large distributions significantly, as these accretion rates are located in the upper tail of the observed distributions (see also Betti+2023).
As a result, the values of Ncrit are expected to increase by ~20% when using the APSW model of Gallet+2019 (see new paragraph in Sec.4.1).
Since the model presented in Ireland+2022 includes the effects of the accretion disk on the Alfvèn radius and the average difference compared to other models are small for the majority of observed stars, we have chosen their description to model the APSW torque, knowing that for certain parameter ranges, the relation might be updated in the course of future studies. 
We have also included Appendix B, highlighting the different parameter ranges used in Ireland+2022.
For the majority of stars, the parameter ranges overlap.

For better comparison between the wind models, we use the offset of the mean values of the distributions on the R-Mdot-plane to calculate the value of Ncrit.
For the different scenarios, the offset ranges at delta R~0.2 (see Fig.5, Panel a of Fig.6, and second paragraph in Sec.3).
a









============================

Here is my line of thought:

(a) MEs do modify the stellar wind component by changing the value of rA. This topological modification enforces the stellar wind to reach Alfven speeds farther out and rA (hence the torque) increases. This effect gets stronger for smaller truncation radii, namely at higher Mdot but becomes negligible as rt goes away from the star.

(b) This physical explanation translates into a different exponent with Mdot (as remarked below the new Eq4), and explains indeed why the stellar wind torque here is larger than the one computed by Gallet.

> Response to (a) and (b): We agree (see response to point above), and this is also stated similarly in Ireland+2021. There, they compared the APSW torque to the formulation in Matt+2012, which is also used in Gallet+2019.  

===========================

(c) But what is also important is the numerical factor. There is some confusion in eqs (3) and (4) because of the introduction of \Gamma_star, which is, in this work, only (4.pi/W)^2 \Gamma_acc used in Eq(1). It is natural to use a different \Gamma in numerical simulations, since the stellar wind mass loss rate is imposed. But in this work, it is related to the disc accretion rate with the free parameter W (BTW, that could be a possible source of error in the numerical factor).

> Response: 
We agree that discussing a numerical factor could lead to confusion, and this has been omitted from the discussion in the revised version.


==========================

(d) The new sentence in the introduction « Different combinations of these mechanisms can produce the same rotation period distributions »  sounds far too arbitrary at this stage. One should be able to find a configuration where the APSW torque balances the accretion (SDI) torque, even in state 1 (since the solution shows no modification between states 2 and 1). In fact, fig 2 shows that the wind torque is even ~10 times larger than expected, leading to a possible spin equilibrium !

> Response: The sentence is indeed arbitrary and was removed. As written above, we do not find configurations in which the APSW balances the SDI spin-up torque in State 1.
The equilibrium values are located in State 2. 

The effect of the APSW in Fig.2 is not larger than expected.
The equilibrium value is located in State 2.
Using the same parameters and the wind formulation used in Gallet+2019, we even get a slightly smaller equilibrium value of Rt/Rco~0.69. 
We refer to the referee's comments (a) and (b), the Ireland+2022 formulation of the wind torque is significantly larger for accretion rates larger than ~10^-8Msun/yr. 
For smaller accretion rates, the Gallet+2019 formulation can be larger (see Fig.A.1).

=============================

(e) So, assuming spin equilibirum with Gamma_w =Gamma_acc, then the wind must verify f.W (R_A/R_*)^2 (Rt/R_*)^(-1/2) ~ 1
which can also be written (R_A/R_co)~ W^(-1/2) R^(1/4)
Using W=0.01 with R~ unity leads to rA between 50 and 100 times R_* (for Rco=5 R_*). But the question is: do such winds exist?
It was exactly the point raised before Ireland’s simulations. Sean Matt’s simulations never reached so large values for rA.
The main difference in Ireland’s work is the calculation of the SDI, with their MEs and their impact on the stellar wind dynamics.

> Response: The existence of such winds is indeed an open question, one that might be addressed through careful statistical studies of an ensemble of stars.  Values of rA/R_* reach up to ~50 in Ireland's and Pantolmos+2020 simulations. The aforementioned differences in the dependencies on Mdot of the APSW are responsible for that. 
To show how our results depend on the formulation of the APSW torque, we have recalculated some results with the formulation used in Gallet+2019 (see new paragraph in Sec.4.1 and Fig.A.2). The qualitative outcome of this work is still the same.

Since the work here seems to be based upon this basic dynamical difference, a thorough discussion of this should appear in the paper. However, I would strongly recommend to verify whether a simulation following the above criterion can be found in Ireland’s results (or other set of MHD simulations). If this is not the case, then it becomes an **assumption** and this should modify how the whole paper is presented.

> Response: With the current revision, we have shown that the results of this work do not solely depend on the Ireland+2022 formulation of the APSW torque. The qualitative results are the same when using the Gallet et al. 2019 formulation. Nevertheless, the respective section in the discussion is revised accordingly.

=============================

Other considerations:

(1) The authors have indeed introduced the comment that B_star is assumed constant. But this should be much more stressed out in the paper (eg in sect 4.3 or conclusion), since it is focused on statistical studies. The lifespan of cTTs is several Myr while simulations (upon which are based the torque formulations) were computed on a year time scale. There is absolutely no garantee that stellar dynamo is not necessary to provide the feedback that is invoked in order to rely on the « spin equilibrium scenario ». A constant B (and its value) is therefore a cornerstone of the reasoning.


>Response: An additional paragraph is added in Sec.4.3. 
We mention that we assume the dependence of Bstar on the rotation period to be small. This assumption is based on small Rossby numbers of T Tauri (Ro < 0.1) stars and the weak magnetic field dependence on the rotation period in the saturated regime, in which T Tauri stars are located. 

================================

(2) I would like to encourage the authors to analyse Zanni & Ferreira (2011, not 2010). In this paper, apart the modifications on the Alfven radius introduced by the MEs, the calculations were almost the same. The conclusions were quite precise: if you take specific objects for instance, for which B, Mdot and rotation are measured, there is no way for an « unmodified » and tiny APSW to provide spin-equilibrium.

>Response: 
That was an error in the reference...we have been referring to Zanni & Ferreira (2011) all along. Fixed.

==================================

(3) The new Fig 1 is very handy: it illustrates Eq(1) and shows how the MEs tend to enforce rt to NOT go beyond rco. Note however that the transition is for a \Gamma_o and not for a particular Mdot_o (around 4 10^-9 here), as suggested. A smaller magnetic field will lead to a transition at a smaller Mdot (so as to keep B^2/Mdot constant). This is quite important to keep in mind (and related to the above two comments).

>Response: We agree. An additional comment has been added to  Sec.2.1 noting the additional dependencies on Mdot, Bstar, and Pstar, following Eqn. 1.

==================================

(4) The expression « equilibrium state values of Rt/Rco «  is rather confusing, especially when there is no APSW. In state 1, according to eq (2), there is only a spin-up torque, in agreement with simulations (and fig 2): how is then « equilibrium state » defined (no link with spin equilibrium)? This is addressed somewhat in sect 2.2 but it relies on several assumptions or, I should say, on a scenario: fast feedback through wind, while assuming both constant B and Mdot varying accordingly in time.

>Response: We note that in case of no wind (blue lines in Fig.2) we only find equilibrium values in State 2 (Rt/Rco between 0.433 and 1.0) and not in State 1. So there are MEs that can counteract the accretion torque and lead to a zero torque configuration (see Eq.2).  We have added a comment to this effect in Sec.2.2.

=====================================

(5) Fig 2 and the new Fig 7 show the total torque (in different units): in Fig 2 it is called the ‘net torque’ while in fig 7 it is the ‘external torque’. Please use the same expression. Same comment in Fig 7, where the notation is either J or \Gamma for the torque. I guess that the wind has W=0.01 (recall in the caption) ?

> Response: As part of the rewriting of the discussion, Fig.7 has been removed (see previous comments).




==> response_old.txt <==
We thank the referee for additional comments that have motivated us to improve and clarify several parts of our revised manuscript. An additional minor change is that we changed the stellar masses in Fig. 2 and Bstar in Fig. 1 to be consistent with the other plots.  Below we respond in detail to the individual points.

=========================

The revised version has provided some modifications to the initial text, as well as new figures, but I am still confused about how the results are presented.  All the work here is based on Ireland’s torque formulations. But their table 1 shows simulations with W of a few 10^-3, in agreement with the fact that APSW seem to have a negligible influence in their simulations. The problem I see here, is that the dependence rA(M_wind), as measured in the simulations, has no reason to hold for a larger mass flux used here. This falls somewhat under the general new remark that the authors have made p5 « it is not ruled out that the proposed torque relations could change on a wider parameter range. ». So, a reasonable argument for using these expressions is still missing here and my main concern remains the same: how come a tiny APSW can balance the accretion torque?


> Response:
We agree that the parameter space used in this work is not completely covered by Ireland+2022's simulations (see Appendix B) and it is a valid question whether the expression for the APSW torque is valid over the parameter range covered in this work.  Table 1 in that paper do include values of W=Mdot_wind/Mdot_acc of roughly 1% and larger for several models (e.g, Model 23, 42, and others).   However, the other parameters do not cover the entire parameter employed in our work.

We comment on the chain of logic presented by the referee below.   We have rewritten the relevant paragraphs in Sec. 4.3 and added a comment below Eqn. 4, and  Fig. 7 has been removed as it is no longer relevant to our revised line of argument.

First, we analyze those cases in which the APSW torque would be strong enough to drive the system into State 1 (where the truncation radius is much smaller than the corotation radius).  Second, we discuss the applicability of the wind formulation (Eqn. 2) for those parameters.  Finally, we present compare these results to that using an alternative wind formulation and discuss the impact on our conclusions.  These three points are explained below in more detail.

1) On the differences in the APSW torque:
We added a discussion of the differences in the APSW torque formulation of Ireland+2022 and Gallet+2019/Matt+2012 to section 4.3. To support this discussion, we added a figure showing the ratio of the wind torques for the two models vs. Mdot.  For high and low accretion rates, the formulation in Ireland+2022 is up to two times larger than Gallet/Matt.  This can be explained by the additional dependence of the Alfvén radius on the accretion rate due to the presence of the accretion disk.  At intermediate values (~1e-9 Mun/yr) the wind torques are comparable.

2) Is it reasonable to use these values?
Following the referee's line of thought, we estimate that large Alfén radii of ~50 Rstar would be the result of the Ireland_2022 ormulation.  Whether such values are realistic is an open question.  Although found in simulations by Pantolmos+2020 and Ireland+2021/22, other studies show smaller values, e.g., Matt+2012.

3) How sensitive are our results to the choice of wind formulation?
We recalculated some of our results using the APSW torque formulation used in Gallet+2019.  We added a new figure (Fig. C.1 in the Appendix) comparing the equilibrium values of Rt/Rco (same as Fig. 3) using the Gallet formulation instead of the Ireland values.  While the dependence on Mdot is very weak for higher accretion rates, the average difference between the two wind models is relatively small over a large portion of the parameter space (see Fig. 7 and Appendix C).   We recalculated the critical disk sample size to detect the influence of a wind sing the wind model from Gallet+2019, and found that it increases by 20%-40%, comparable to that from uncertainties in the models and our assumptions.  Because a strong dependence on accretion rate is not the case for all wind models, we changed our statistical method of comparing the wind to no-wind cases from the slope vs. Mdot, to the offset of the mean values of the distributions (see Fig. 5 and the new paragraph in Sec.3).

In summar, for the "typical" T Tauri star the Ireland+20222 and Gallet/Matt models give similar results.  
Extreme differences are expected for specific parameter combinations close to the tails of observed distributions (e.g., very high accretion rates, ~10^-7Msun/yr, and low magnetic field strengths, 0.1kG, see also Fig.A.1) and should not significantly affect large distributions. 
Since the Ireland+2022 model includes the effects of the accretion disk on the Alfvèn radius,  we have chosen their formulation of the APSW torque, knowing that for certain parameter ranges, the relation might be revised in the future.  In addition, we have revised Fig. 3. Instead of showing the 0.1k G and 1.0kG cases, we have plotted a single 0.5k G case, and a discussion of the effect of the magnetic field strength has been moved to the Appendix.

============================

Here is my line of thought:

(a) MEs do modify the stellar wind component by changing the value of rA. This topological modification enforces the stellar wind to reach Alfven speeds farther out and rA (hence the torque) increases. This effect gets stronger for smaller truncation radii, namely at higher Mdot but becomes negligible as rt goes away from the star.

(b) This physical explanation translates into a different exponent with Mdot (as remarked below the new Eq4), and explains indeed why the stellar wind torque here is larger than the one computed by Gallet.

> Response to (a) and (b): We agree (see response to point above), and this isalso stated similarly in Ireland+2021. There they compared the APSW torque to the formulation in Matt+2012, which is also used in Gallet+2019.  

===========================

(c) But what is also important is the numerical factor. There is some confusion in eqs (3) and (4) because of the introduction of \Gamma_star, which is, in this work, only (4.pi/W)^2 \Gamma_acc used in Eq(1). It is natural to use a different \Gamma in numerical simulations, since the stellar wind mass loss rate is imposed. But in this work, it is related to the disc accretion rate with the free parameter W (BTW, that could be a possible source of error in the numerical factor).

> Response: 
We agree that discussing a numerical factor could lead to confusion and this has been omitted from the discussion in the revised version.


==========================

(d) The new sentence in the introduction « Different combinations of these mechanisms can produce the same rotation period distributions »  sounds far too arbitrary at this stage. One should be able to find a configuration where the APSW torque balances the accretion (SDI) torque, even in state 1 (since the solution shows no modification between states 2 and 1). In fact, fig 2 shows that the wind torque is even ~10 times larger than expected, leading to a possible spin equilibrium !

> Response: The sentence is indeed arbitrary and was removed. Within the Ireland+2022 formulation one can identify configurations, in which the APSW balance the spin up even in State 1 (see Fig.3 Panel a). 

The effect of the APSW in Fig.2 is not larger than expected.  Using the same parameters and the wind formulation used in Gallet+2019, we even get a slightly smaller equilibrium value of Rt/Rco~0.69. We refer to the referee's comments (a) and (b), the Ireland+2022 formulation of the wind torque is significantly larger for accretion rates larger than ~10^-8Msun/yr. For smaller accretion rates, the Gallet+2019 formulation can be larger.   For further details, we refer to the new Fig.7.

=============================

(e) So, assuming spin equilibirum with Gamma_w =Gamma_acc, then the wind must verify f.W (R_A/R_*)^2 (Rt/R_*)^(-1/2) ~ 1
which can also be written (R_A/R_co)~ W^(-1/2) R^(1/4)
Using W=0.01 with R~ unity leads to rA between 50 and 100 times R_* (for Rco=5 R_*). But the question is: do such winds exist?
It was exactly the point raised before Ireland’s simulations. Sean Matt’s simulations never reached so large values for rA.
The main difference in Ireland’s work is the calculation of the SDI, with their MEs and their impact on the stellar wind dynamics.

> Response: The existence of such winds is indeed an open question, one that might be addressed through careful statistical studies of an ensemble of stars.  Values of rA/R_* reach up to ~50 in Ireland's and Pantolmos+2020 simulations. The aforementioned differences in the dependencies on Mdot of the APSW are responsible for that. 
To show how our results depend on the formulation of the APSW torque, we have recalculated some results with the formulation used in Gallet+2019 (see new Fig.8). The qualitative outcome of this work is still the same.

Since the work here seems to be based upon this basic dynamical difference, a thorough discussion of this should appear in the paper. However, I would strongly recommend to verify whether a simulation following the above criterion can be found in Ireland’s results (or other set of MHD simulations). If this is not the case, then it becomes an **assumption** and this should modify how the whole paper is presented.

> Response: With the current revision, we have shown that the results of this work do not solely depend on the Ireland+2022 formulation of the APSW torque. The qualitative results are the same when using the Gallet et al. 2019 formulation. Nevertheless, the respective section in the discussion is revised accordingly.

=============================

Other considerations:

(1) The authors have indeed introduced the comment that B_star is assumed constant. But this should be much more stressed out in the paper (eg in sect 4.3 or conclusion), since it is focused on statistical studies. The lifespan of cTTs is several Myr while simulations (upon which are based the torque formulations) were computed on a year time scale. There is absolutely no garantee that stellar dynamo is not necessary to provide the feedback that is invoked in order to rely on the « spin equilibrium scenario ». A constant B (and its value) is therefore a cornerstone of the reasoning.


>Response: An additional paragraph is added in Sec.4.3. 
We mention that we assume the dependence of Bstar on the rotation period to be small. This assumption is based on small Rossby numbers of T Tauri (Ro < 0.1) stars and the weak magnetic field dependence on the rotation period in the saturated regime, in which T Tauri stars are located. 

================================

(2) I would like to encourage the authors to analyse Zanni & Ferreira (2011, not 2010). In this paper, apart the modifications on the Alfven radius introduced by the MEs, the calculations were almost the same. The conclusions were quite precise: if you take specific objects for instance, for which B, Mdot and rotation are measured, there is no way for an « unmodified » and tiny APSW to provide spin-equilibrium.

>Response: 
That was an error in the reference...we have been referring to Zanni & Ferreira (2011) all along. Fixed.

==================================

(3) The new Fig 1 is very handy: it illustrates Eq(1) and shows how the MEs tend to enforce rt to NOT go beyond rco. Note however that the transition is for a \Gamma_o and not for a particular Mdot_o (around 4 10^-9 here), as suggested. A smaller magnetic field will lead to a transition at a smaller Mdot (so as to keep B^2/Mdot constant). This is quite important to keep in mind (and related to the above two comments).

>Response: We agree. An additional comment has been added to  Sec.2.1 noting the additional dependencies on Mdot, Bstar, and Pstar, following Eqn. 1.

==================================

(4) The expression « equilibrium state values of Rt/Rco «  is rather confusing, especially when there is no APSW. In state 1, according to eq (2), there is only a spin-up torque, in agreement with simulations (and fig 2): how is then « equilibrium state » defined (no link with spin equilibrium)? This is addressed somewhat in sect 2.2 but it relies on several assumptions or, I should say, on a scenario: fast feedback through wind, while assuming both constant B and Mdot varying accordingly in time.

>Response: We note that in case of no wind (blue lines in Fig.2) we only find equilibrium values in State 2 (Rt/Rco between 0.433 and 1.0) and not in State 1. So there are MEs that can counteract the accretion torque and lead to an zero torque configuration (see Eq.2).  We have added a comment to this effect in Sec.2.2.

=====================================

(5) Fig 2 and the new Fig 7 show the total torque (in different units): in Fig 2 it is called the ‘net torque’ while in fig 7 it is the ‘external torque’. Please use the same expression. Same comment in Fig 7, where the notation is either J or \Gamma for the torque. I guess that the wind has W=0.01 (recall in the caption) ?

> Response: As part of the rewriting of Sec.4.3, Fig.7 has been removed (see previous comments).



